Virial masses of late type galaxies from the SDSS DR16

Motivated by the challenges of calculating the dynamical masses of late-type galaxies (LTGs) and the enormous amount of data from the Sloan Digital Sky Survey (SDSS), we calculate virial masses of a sample of approximately 126,000 LTGs from the sixteenth data release of the SDSS. The virial mass estimations were made considering Newtonian mechanics, virial equilibrium and velocity dispersion from stars and gas. The procedure gave as a result seven mass estimations for each galaxy. The calculated masses were calibrated using a sample of spiral galaxies with velocity rotation curves. Considering the results from the calibration, we find that the correlation between virial and dynamical (rotation curve) masses is stronger for high inclination values. Therefore the calibration relies more on the available data for higher inclination angle galaxies. We also show that if we have a heterogeneous sample of galaxies one must take into consideration the size and colour of these galaxies by using the following variables: Sersic index n, concentration index and colour of the stars. For relatively smaller and bluer LTGs the gas velocity dispersion provides a more consistent mass calculation, while for LTGs that are relatively larger and redder the stellar velocity dispersion provides a better correlated mass calculation.

==> legacy/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
